Stellar-mass black holes in the Hyades star cluster?

Astrophysical models of binary-black hole mergers in the Universe require a significant fraction of stellar-mass black holes (BHs) to receive negligible natal kicks to explain the gravitational wave detections. This implies that BHs should be retained even in open clusters with low escape velocities ($\lesssim1~\mathrm{km \, s^{-1}}$). We search for signatures of the presence of BHs in the nearest open cluster to the Sun - the Hyades - by comparing density profiles of direct $N$-body models to data from $Gaia$. The observations are best reproduced by models with $2-3$ BHs at present. Models that never possessed BHs have an half-mass radius $\sim30\%$ smaller than the observed value, while those where the last BHs were ejected recently ($\lesssim150~$Myr ago) can still reproduce the density profile. In 50% of the models hosting BHs, we find BHs with stellar companion(s). Their period distribution peaks at $\sim10^3$ yr, making them unlikely to be found through velocity variations. We look for potential BH companions through large $Gaia$ astrometric and spectroscopic errors, identifying 56 binary candidates - none of which consistent with a massive compact companion. Models with $2-3$ BHs have an elevated central velocity dispersion, but observations can not yet discriminate. We conclude that the present-day structure of the Hyades requires a significant fraction of BHs to receive natal kicks smaller than the escape velocity of $\sim 3\, \mathrm{km \, s^{-1}}$ at the time of BH formation and that the nearest BHs to the Sun are in, or near, Hyades.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
